Testing the Existence of Event Horizons against Rotating Reflecting Surfaces

Recently the Event Horizon Telescope observed black holes at event horizon scales for the first time, enabling us to now test the existence of event horizons. Although event horizons have by definition no observable features, one can look for their non-existence. In that case, it is likely that there is some kind of surface, which like any other surface could absorb (and thermally emit) and/or reflect radiation. In this paper, we study the potential observable features of such rotating reflecting surfaces. We construct a general description of reflecting surfaces in arbitrary spacetimes. This is used to define specific models for static and rotating reflecting surfaces, of which we study the corresponding light paths and synthetic images. This is done by numerical integration of the geodesic equation and by the use of the general relativistic radiative transfer code RAPTOR. The reflecting surface creates an infinite set of ring-like features in synthetic images inside the photon ring. There is a central ring in the middle and higher order rings subsequently lie exterior to each other converging to the photon ring. The shape and size of the ring features change only slightly with the radius of the surface R, spin a and inclination i, resulting in all cases in features inside the 'shadow region'. We conclude that rotating reflecting surfaces have clear observable features and that the Event Horizon Telescope is able to observe the difference between reflecting surfaces and an event horizon for high reflectivities. Such reflecting surface models can be excluded, which strengthens the conclusion that the black hole shadow indeed indicates the existence of an event horizon.

==> linenoaa.sty.txt <==
\NeedsTeXFormat{LaTeX2e}[2003/12/01]
\ProvidesPackage{linenoaa}[2023/03/12 v0.02]

\providecommand{\addto}[2]{%
  \ifx#1\@undefined
    \def#1{#2}%
  \else
    \ifx#1\relax
      \def#1{#2}%
    \else
      {\toks@\expandafter{#1#2}%
        \xdef#1{\the\toks@}}%
    \fi
  \fi
}

\newif\ifGPL@lineno@desactivate
\GPL@lineno@desactivatefalse

\DeclareOption{desactivate}{
	\providecommand{\@LN}{\@gobbletwo}
	\providecommand{\@LN@col}{\@gobble}
	\GPL@lineno@desactivatetrue	
}
\DeclareOption*{
	\PassOptionsToPackage{\CurrentOption}{lineno}
}
\ProcessOptions\relax

\ifGPL@lineno@desactivate
	\endinput
\fi

\RequirePackage[mathlines,switch]{lineno}[2005/11/02 v4.41]

\addto\maketitle{\linenumbers\relax}

\def\linenumberfont{\normalfont\scriptsize\sffamily}

\@namedef{eqnarray*}{\def\@eqncr{\nonumber\@seqncr}\linenomath\eqnarray}
\@namedef{endeqnarray*}{\nonumber\endeqnarray\endlinenomath}

\@ifpackageloaded{amsmath}{%
\renewenvironment{multline}{\linenomathNonumbers\start@multline\st@rredfalse}{%
	\iftagsleft@ \@xp\lendmultline@ \else \@xp\rendmultline@ \fi
	\endlinenomath\ignorespacesafterend}

\renewenvironment{multline*}{\linenomath\start@multline\st@rredtrue}{\endmultline\endlinenomath}


\renewenvironment{gather}{\linenomathNonumbers\start@gather\st@rredfalse}{%
  \math@cr \black@\totwidth@ \egroup
  $$\endlinenomath\ignorespacesafterend}

\renewenvironment{gather*}{\linenomath\start@gather\st@rredtrue}{\endgather\endlinenomath}

\renewenvironment{alignat}{\linenomathNonumbers\start@align\z@\st@rredfalse}{%
\endalign\endlinenomath}

\renewenvironment{alignat*}{\linenomath\start@align\z@\st@rredtrue}{\endalign\endlinenomath}

\renewenvironment{xalignat}{\linenomathNonumbers\start@align\@ne\st@rredfalse}{%
\endalign\endlinenomath}

\renewenvironment{xalignat*}{\linenomath\start@align\@ne\st@rredtrue}{\endalign\endlinenomath}

\renewenvironment{xxalignat}{\linenomath\start@align\tw@\st@rredtrue}{\endalign\endlinenomath}

\renewenvironment{align}{\linenomathNonumbers\start@align\@ne\st@rredfalse\m@ne}{%
  \math@cr \black@\totwidth@
  \egroup
  \ifingather@
    \restorealignstate@
    \egroup
    \nonumber
    \ifnum0=`{\fi\iffalse}\fi
  \else
    $$%
  \fi
  \endlinenomath
  \ignorespacesafterend}
  
\renewenvironment{align*}{\linenomath\start@align\@ne\st@rredtrue\m@ne}{\endalign\endlinenomath}

\renewenvironment{flalign}{\linenomathNonumbers\start@align\tw@\st@rredfalse\m@ne}{%
\endalign\endlinenomath}

\renewenvironment{flalign*}{\linenomath\start@align\tw@\st@rredtrue\m@ne}{\endalign\endlinenomath}

\renewenvironment{equation}{%
  \linenomathNonumbers\incr@eqnum
  \mathdisplay@push
  \st@rredfalse \global\@eqnswtrue
  \mathdisplay{equation}%
}{%
  \endmathdisplay{equation}%
  \mathdisplay@pop
  \endlinenomath
  \ignorespacesafterend}
    
\renewenvironment{equation*}{%
  \linenomath\mathdisplay@push
  \st@rredtrue \global\@eqnswfalse
  \mathdisplay{equation*}%
}{%
  \endmathdisplay{equation*}%
  \mathdisplay@pop
  \endlinenomath
  \ignorespacesafterend}}{%
\def\equation{\linenomathNonumbers$$\refstepcounter{equation}}
\def\endequation{\eqno \hbox{\@eqnnum}$$\endlinenomath\@ignoretrue}}

\@ifpackagewith{amsmath}{fleqn}{%
\renewenvironment{eqnarray}{%
    \stepcounter{equation}%
    \def\@currentlabel{\p@equation\theequation}%
    \global\@eqnswtrue\m@th
    \global\@eqcnt\z@
    \tabskip\mathindent
    \let\\=\@eqncr
    \setlength\abovedisplayskip{\topsep}%
    \ifvmode
      \addtolength\abovedisplayskip{\partopsep}%
    \fi
    \addtolength\abovedisplayskip{\parskip}%
    \setlength\belowdisplayskip{\abovedisplayskip}%
    \setlength\belowdisplayshortskip{\abovedisplayskip}%
    \setlength\abovedisplayshortskip{\abovedisplayskip}%
    \linenomathNonumbers$$\everycr{}\halign to\linewidth% $$
    \bgroup
      \hskip\@centering
      $\displaystyle\tabskip\z@skip{##}$\@eqnsel&%
      \global\@eqcnt\@ne \hskip \tw@\arraycolsep \hfil${##}$\hfil&%
      \global\@eqcnt\tw@ \hskip \tw@\arraycolsep
        $\displaystyle{##}$\hfil \tabskip\@centering&%
      \global\@eqcnt\thr@@
        \hb@xt@\z@\bgroup\hss##\egroup\tabskip\z@skip\cr}%
      {\@@eqncr
    \egroup
    \global\advance\c@equation\m@ne$$% $$
    \endlinenomath
    \@ignoretrue}}{}

